Nonlinear Model Predictive Control and System Identification for a Dual-hormone Artificial Pancreas

In this work, we present a switching nonlinear model predictive control (NMPC) algorithm for a dual-hormone artificial pancreas (AP), and we use maximum likelihood estimation (MLE) to identify model parameters. A dual-hormone AP consists of a continuous glucose monitor (CGM), a control algorithm, an insulin pump, and a glucagon pump. The AP is designed with a heuristic to switch between insulin and glucagon as well as state-dependent constraints. We extend an existing glucoregulatory model with glucagon and exercise for simulation, and we use a simpler model for control. We test the AP (NMPC and MLE) using in silico numerical simulations on 50 virtual people with type 1 diabetes. The system is identified for each virtual person based on data generated with the simulation model. The simulations show a mean of 89.3% time in range (3.9-10 mmol/L) and no hypoglycemic events.

==> README.txt <==
ROUGH GUIDELINES
----------------
. Copy the initial or final submission folder (naming convention: ARXIVYYYY_MM_DD_DO_NOT_DELETE).

. Compile the manuscript (in order to create the .bbl file)

. Remove the References.bib file (just to prevent arXiv from complaining).

. Make sure that every .tex file has a newline at the end to avoid arXiv from complaining.

. Remove unnecessary .log, .bib, and .bib.bak files to avoid conflicts in the arXiv system..

. Remove all auxiliary files except the .bbl file (i.e., the .aux, .blg, .log, .pdf, and .synctex.gz files).

. Create a .zip file of the folder and put it in the folder.

. Check the AutoTex Log after having processed the contents of the uploaded .zip file on arXiv. Verify that there are no errors or important warnings under the line saying "~~~~~~~~~~~ Running pdflatex for the second time ~~~~~~~~". (It might complain about missing references above this line.)

. Preview the paper.

. Fill out the Title, Author(s), Abstract, and Comments fields during the submission.

ADDITIONAL RESOURCES
--------------------
https://www.ieee-ras.org/publications/ra-l/faq (SEE "Can authors post their manuscript on a preprint server such as ArXiv?")
https://conferences.ieeeauthorcenter.ieee.org/get-published/post-your-paper/
https://www.ieeevis.org/year/2022/info/open-practices/arxiv-first-time-user
